Streamers feeding the SVS13-A protobinary system: astrochemistry reveals accretion shocks?

We report ALMA high-angular resolution (~ 50 au) observations of the binary system SVS13-A. More specifically, we analyse deuterated water (HDO) and sulfur dioxide (SO2) emission. The molecular emission is associated with both the components of the binary system, VLA4A and VLA4B. The spatial distribution is compared to that of formamide (NH2CHO), previously analysed in the system. Deuterated water reveals an additional emitting component spatially coincident with the dust accretion streamer, at a distance larger than 120 au from the protostars, and at blue-shifted velocities (> 3 km/s from the systemic velocities). We investigate the origin of the molecular emission in the streamer, in light of thermal sublimation temperatures calculated using updated binding energies (BE) distributions. We propose that the observed emission is produced by an accretion shock at the interface between the accretion streamer and the disk of VLA4A. Thermal desorption is not completely excluded in case the source is actively experiencing an accretion burst.

==> README.txt <==
This is the README file for the LaTeX Communication Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-commtemplate.tex (the template with example text)

 - rsc-commtemplate.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as the rsc-commtemplate.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


